Testing LLMs' Capabilities in Annotating Translations Based on an Error Typology Designed for LSP Translation: First Experiments with ChatGPT

This study investigates the capabilities of large language models (LLMs), specifically ChatGPT, in annotating MT outputs based on an error typology. In contrast to previous work focusing mainly on general language, we explore ChatGPT's ability to identify and categorise errors in specialised translations. By testing two different prompts and based on a customised error typology, we compare ChatGPT annotations with human expert evaluations of translations produced by DeepL and ChatGPT itself. The results show that, for translations generated by DeepL, recall and precision are quite high. However, the degree of accuracy in error categorisation depends on the prompt's specific features and its level of detail, ChatGPT performing very well with a detailed prompt. When evaluating its own translations, ChatGPT achieves significantly poorer results, revealing limitations with self-assessment. These results highlight both the potential and the limitations of LLMs for translation evaluation, particularly in specialised domains. Our experiments pave the way for future research on open-source LLMs, which could produce annotations of comparable or even higher quality. In the future, we also aim to test the practical effectiveness of this automated evaluation in the context of translation training, particularly by optimising the process of human evaluation by teachers and by exploring the impact of annotations by LLMs on students' post-editing and translation learning.

==> relecture_mtsummit2025.txt <==
Dear Guillaume Wisniewski,

We wish to inform you that your paper "Testing LLMs' Capabilities in Annotating Translations Based on an Error Typology Designed for LSP Translation: First Experiments with ChatGPT" submitted to the Research Technical track at the MT Summit 2025 has been reviewed (see below). Please note that, due to extraordinary efforts to find emergency reviewers, some papers received four reviews instead of three.

You now have the opportunity to submit a rebuttal through EasyChair by March 24, in which you respond to the main criticisms of the reviews and explain how you will address them in the final paper. Your responses will be taken into consideration for the final decision.

Final notifications will be sent on March 31.

Best regards,
The MT Summit 2025 Local Organizing Committee
on behalf of the Track Chairs

----------------------- REVIEW 1 ---------------------
SUBMISSION: 76
TITLE: Testing LLMs' Capabilities in Annotating Translations Based on an Error Typology Designed for LSP Translation: First Experiments with ChatGPT
AUTHORS: Joachim Minder, Guillaume Wisniewski and Natalie Kübler

----------- Appropriateness -----------
SCORE: 3 (appropriate)
----- TEXT:
The paper evaluates how well ChatGPT can make error annotations in translations, so it is completely aligned with the MT Summit.
----------- Clarity -----------
SCORE: 4 (good)
----- TEXT:
The paper is very well written and structured. However, it is repetitive in some parts and it is not totally clear how many of the annotated errors are specific and how many are general. Therefore, it is not clear whether the results obtained with ChatGPT relate to specific errors (the focus of the work) or to any error in the typology.
----------- Substance -----------
SCORE: 3 (fair)
----- TEXT:
The paper is not particularly interesting -- it tests ChatGPT on a specific task -- although the motivation is well done. However, considering that the topic is specialized translations, the authors could have explained in more detail what they changed in the MQM typology and subsequently isolated the specialized errors from the rest.
----------- Originality/Innovativeness -----------
SCORE: 2 (poor)
----- TEXT:
If the paper's novelty was the specialized translation, then the authors should have focused more on this topic.
----------- Soundness/Correctness -----------
SCORE: 4 (good)
----- TEXT:
It seems strange to "consider an error... if the error shares at least one character...". Can you provide examples of extreme cases? Won't this decision affect the evaluation results?  Maybe you should have compare this strategy with the scenario where the predicted error perfectly matches the error identified by the expert.
----------- Meaningful Comparison -----------
SCORE: 2 (poor)
----- TEXT:
Several LLMs could have been tested.
----------- Replicability -----------
SCORE: 3 (fair)
----- TEXT:
I don't think the created datasets are available.
----------- Impact of Ideas or Result -----------
SCORE: 2 (poor)
----- TEXT:
It is interesting to learn that ChatGPT reveals limitation in self-assessment.
----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The paper is well-written and motivated. However, if the focus was on specialized translation, the experiments do not demonstrate it (or at least it was not clear to me). The new typology could have been better explained, and it would have been interesting to have an analysis of the types of errors identified (by category), distinguishing the errors introduced in the typology. Other LLMs could have been studied.
----------- Best paper award -----------
SCORE: 0 (no)


----------------------- REVIEW 2 ---------------------
SUBMISSION: 76
TITLE: Testing LLMs' Capabilities in Annotating Translations Based on an Error Typology Designed for LSP Translation: First Experiments with ChatGPT
AUTHORS: Joachim Minder, Guillaume Wisniewski and Natalie Kübler

----------- Appropriateness -----------
SCORE: 3 (appropriate)
----------- Clarity -----------
SCORE: 5 (excellent)
----------- Substance -----------
SCORE: 4 (good)
----------- Originality/Innovativeness -----------
SCORE: 4 (good)
----------- Soundness/Correctness -----------
SCORE: 4 (good)
----------- Meaningful Comparison -----------
SCORE: 4 (good)
----------- Replicability -----------
SCORE: 4 (good)
----------- Impact of Ideas or Result -----------
SCORE: 4 (good)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This extremely well-written paper presents some really interesting research on the capabilities of ChatGPT in annotating MT outputs for specialised texts, based on an error typology. The main contribution of this work is its application to, unlike previous works, specialised translations. The research has used two different prompts on a set of translations produced by DeepL and ChatGPT itself as inputs to annotate these translations by means of a pre-existent (though extended on purpose) error typology, and then to compare the ChatGPT output annotations with human expert evaluations of the input translations. Towards this end, usual metrics have been, namely precision, recall and F1-score.

The results show that, "for translations generated by DeepL, recall and precision are quite high. However, the degree of accuracy in error categorisation depends on the prompt’s specific features and its level of detail". ChatGPT performed very well with a detailed prompt, but not so much when evaluating its own translations.

Regarding in particular the soundness and correctness of the paper, there is a statement that seems a bit biased and/or optimistic, namely "our prompt does not contain any examples or indications of the type of texts it will have to process. Although we have not specifically tested this aspect, it seems likely that the results we report in this work can also be applied to other types of text" (page 4, section 4.1, last paragraph). Indeed, the prompt shown on page 14 details at least the type of text: "Type de texte : résumé d’article scientifique dans le domaine du TAL". This statement should, thus, be hedged somehow.
As for the replicability of the paper, the version of both DeepL and ChatGPT used to obtain the translations, as well as the version of ChatGPT used to provide the error annotations should be detailed in the paper.
----------- Best paper award -----------
SCORE: 0 (no)


----------------------- REVIEW 3 ---------------------
SUBMISSION: 76
TITLE: Testing LLMs' Capabilities in Annotating Translations Based on an Error Typology Designed for LSP Translation: First Experiments with ChatGPT
AUTHORS: Joachim Minder, Guillaume Wisniewski and Natalie Kübler

----------- Appropriateness -----------
SCORE: 3 (appropriate)
----------- Clarity -----------
SCORE: 5 (excellent)
----------- Substance -----------
SCORE: 5 (excellent)
----------- Originality/Innovativeness -----------
SCORE: 3 (fair)
----- TEXT:
While the results are interesting and the application of your error typology for labeling is new, the research is not groundbreaking from a technical standpoint.
----------- Soundness/Correctness -----------
SCORE: 5 (excellent)
----------- Meaningful Comparison -----------
SCORE: 4 (good)
----------- Replicability -----------
SCORE: 3 (fair)
----------- Impact of Ideas or Result -----------
SCORE: 4 (good)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Dear Authors,
Thank you for your interesting submission. The paper is well-written and clearly motivated. Below, I offer some suggestions.

Summary: In this study, you evaluated ChatGPT's capability to identify and categorize errors according to your proposed error typology. You compared two types of prompts (long and short) and developed an evaluation corpus based on NLP scientific abstracts.

Comments:
1.Overall, the paper is solid as presented. You have clearly stated some limitations, concerning reproducibility and thechallenge of controlling ChatGPT's output. Even with identical prompts and the same model, ChatGPT may produce different outputs. It remains unclear whether the annotated corpus used for your experiments is accessible. For those reasons, I must assign a lower score for reproducibility. I might increase this score if the corpus is made available for the research community.

2.I have a question regarding your decision to use French as the prompt language. Could you clarify the rationale behind this choice? Did you conduct experiments using English prompts?

3. The evaluation metrics were calculated at the document level, which is logical, but since individual sentences were provided to the model, could you clarify what happens when a sentence does not contain any errors? Models like ChatGPT always attempt to provide an answer, even when none may be necessary. Would ChatGPT incorrectly identify non-existent errors or would it acknowledge the absence of errors? Is this case thought in the prompt ?

5. One question that could enhance reader understanding concerns your translation. Did you translate by documents or by sentence? My impression is that the abstracts were translated by sentence, given your segment-level error annotation.

I look forward to future work involving open-source LLMs. Excellent job !
----------- Best paper award -----------
SCORE: 0 (no)


------------------------------------------------------
